Backpropagation for long sequences: beyond memory constraints with constant overheads

Naive backpropagation through time has a memory footprint that grows linearly in the sequence length, due to the need to store each state of the forward propagation. This is a problem for large networks. Strategies have been developed to trade memory for added computations, which results in a sublinear growth of memory footprint or computation overhead. In this work, we present a library that uses asynchronous storing and prefetching to move data to and from slow and cheap stor- age. The library only stores and prefetches states as frequently as possible without delaying the computation, and uses the optimal Revolve backpropagation strategy for the computations in between. The memory footprint of the backpropagation can thus be reduced to any size (e.g. to fit into DRAM), while the computational overhead is constant in the sequence length, and only depends on the ratio between compute and transfer times on a given hardware. We show in experiments that by exploiting asyncronous data transfer, our strategy is always at least as fast, and usually faster than the previously studied "optimal" strategies.

==> figures/perfmodel.csv <==
Layers,Revolve,I=8,I=64,I=1024
2,1.5,,,
4,1.75,,,
8,1.875,1.875,,
16,1.9375,1.875,,
32,1.9688,1.875,,
64,1.9844,1.875,1.9844,
128,2.2031,1.875,1.9844,
256,2.6016,1.875,1.9844,
512,2.8008,1.875,1.9844,
1024,2.9004,1.875,1.9844,2.9004
2048,2.9502,1.875,1.9844,2.9004
4096,2.9751,1.875,1.9844,2.9004
8192,3.3588,1.875,1.9844,2.9004
16384,3.6794,1.875,1.9844,2.9004
32768,3.8397,1.875,1.9844,2.9004
65536,3.9198,1.875,1.9844,2.9004
131072,3.9599,1.875,1.9844,2.9004
262144,4.3053,1.875,1.9844,2.9004
524288,4.6527,1.875,1.9844,2.9004
1048576,4.8263,1.875,1.9844,2.9004

